Reduced-resolution beamforming: lowering the computational cost for pulsar and technosignature surveys

In radio astronomy, the science output of a telescope is often limited by computational resources. This is especially true for transient and technosignature surveys that need to search high-resolution data across a large parameter space. The tremendous data volumes produced by modern radio array telescopes exacerbate these processing challenges. Here, we introduce a 'reduced-resolution' beamforming approach to alleviate downstream processing requirements. Our approach, based on post-correlation beamforming, allows sensitivity to be traded against the number of beams needed to cover a given survey area. Using the MeerKAT and Murchison Widefield Array telescopes as examples, we show that survey speed can be vastly increased, and downstream signal processing requirements vastly decreased, if a moderate sacrifice to sensitivity is allowed. We show the reduced-resolution beamforming technique is intimately related to standard techniques used in synthesis imaging. We suggest that reduced-resolution beamforming should be considered to ease data processing challenges in current and planned searches; further, reduced-resolution beamforming may provide a path toward computationally-expensive search strategies previously considered infeasible.

==> referee-comments.txt <==

Reviewer(s)' Comments to Author:

Reviewer: 1

Comments to the Author
Beam forming with a phased array has been tried as alternative probe of the global 21cm signal with early promising results. In these previous attempts phased beams were used track cold spots and thus integrate longer and the weight factors were used to remove the frequency dependence of the beam.   Here the authors show that, in a drift scan configuration, the sidelobes are a bigger driver of systematic residual than beam spectral dependence.  This is a novel and useful point to make and presents a good next step along the road of this promising technique.

The paper is clearly written and with a welcome brevity.  There are two larger points to clear up and a few minor issues of academic merit. The first larger point is that there are technical details are missing as to how the simulations were done.   Second there is an important question of how the statistical results are interpreted.  These points are described in detail notes below.     


2.1 Station beam
The station is composed of many antennas separated by much less than a wavelength.  Passive coupling of neighbor antennas will make each antenna’s response unique. Antennas at the edge of the aperture are less than a wavelength from the edge of the ground screen. Ground screen has been found to have a significant impact on antenna design. EDGES serrates the edge and extends to many wavelengths. SARAS3 has completely eliminated the ground plane by floating the antenna in a lake. 

How are these two effects handled in the experimental approach? Does OSKAR simulate any of these effects?  How was the per-antenna beam pattern simulated? What are the limitations of the current simulation approach? How could EDA improvements or SKA design potentially account for antenna beam effects if found to be as important as for EDGES et al?


S2.2 Drift scan simulation
Is noise included in the simulation?

3 Results
P3 “we modified the EDA2 beam pattern to suppress the sidelobes…” 
How did you do this? Did you change the antenna factor as in Dilullo et al?  Did you add more antennas? Did you just manually downweight the sidelobes somehow? If so, did you make sure  avoid sharp edges when discriminating between “main” and “side” lobes?
I did indeed just manually downweight the sidelobes.

Even when the sidelobes are suppressed (by simulator fiat) the recovered signal confidence regions do not include the true cosmological value. This is attributed without evidence to degeneracy between unconstrained foreground coefficients. But how can this be? The foreground and cosmological parameter space is completely covered by the fitted parameters.  Any degeneracy will be reflected in the resulting posterior distribution. The fact that the fit does not recover the input suggests that the model cannot be tuned to reflect the “data” within the limits imposed by noise or other sources of statistical error. (see above question about noise)

Fig 7
Add some short description to remind us how sideline contribution came to be known separately from the main. “Difference between gaussian beam and simulated beam models shown in Fig 6 reveals contribution due to sidelobes”

Fig 8
Assume that the red marks indicate the true values. Please add a sentence to the caption.

S 4 Discussion
“sideline response is indeed an issue, but beam width does not introduce spectral structure”
This softballs the point.  Compare to the trials by Dilullo with the LWA which weighted the beam to be constant with frequency. This had the effect of decreasing gain and increasing sideline level at the higher frequencies. 

Ed commentary on the analysis of a requirement for sidelobes <-50dB which implies O(100,000) antennas. This is probably also the array requirement one finds if designing an interferometric aperture.

Throughout.
The paper is only 33 paragraphs long and by my count 8 of them start with either For or To. The author is truly dedicated to the use of prepositions at the start of sentences but in English writing the situation is to be avoided as much as possible.

I appreciate getting feedback on style, and am always trying to improve. Re-reading my work I can see that the repetition is a bit grating and will revise. Though as a point of information, 7 of the 8 contested sentences start with an infinitive phrase, not a prepositional phrase. In these sentences I have moved the subordinate clause to the start of a sentence to shift the topic into focus; none of my style guides say anything negative about starting a sentence with a preposition, and I maintain there is nothing intrinsically wrong with the sentences. Happy to be convinced otherwise!

